Learning ReLU Networks via Alternating Minimization

We propose and analyze a new family of algorithms for training neural networks with ReLU activations. Our algorithms are based on the technique of alternating minimization: estimating the activation patterns of each ReLU for all given samples, interleaved with weight updates via a least-squares step. The main focus of our paper are 1-hidden layer networks with $k$ hidden neurons and ReLU activation. We show that under standard distributional assumptions on the $d-$dimensional input data, our algorithm provably recovers the true `ground truth' parameters in a linearly convergent fashion. This holds as long as the weights are sufficiently well initialized; furthermore, our method requires only $n=\widetilde{O}(dk^2)$ samples. We also analyze the special case of 1-hidden layer networks with skipped connections, commonly used in ResNet-type architectures, and propose a novel initialization strategy for the same. For ReLU based ResNet type networks, we provide the first linear convergence guarantee with an end-to-end algorithm. We also extend this framework to deeper networks and empirically demonstrate its convergence to a global minimum.

==> temp.dat <==
 25 50 0.59
 50 50 0
 75 50 0
 100 50 0
 125 50 0
 150 50 0
 175 50 0
 200 50 0
 
25 100 1
50 100 0
75 100 0
100 100 0
125 100 0
150 100 0
175 100 0
200 100 0
 
25 150 1
50 150 0.56
75 150 0.52
100 150 0.56
125 150 0
150 150 0
175 150 0
200 150 0
 
25 200 1
50 200 1
75 200 1
100 200 1
125 200 0
150 200 0
175 200 0
200 200 0
 
25 250 1
50 250 1
75 250 1
100 250 1
125 250 0.59
150 250 0
175 250 0
200 250 0

25 300 1
50 300 1
75 300 1
100 300 1
125 300 1
150 300 0.47
175 300 0
200 300 0

25 350 1
50 350 1
75 350 1
100 350 1
125 350 1
150 350 1
175 350 0.55
200 350 0

25 400 1
50 400 1
75 400 1
100 400 1
125 400 1
150 400 1
175 400 1
200 400 0.6

%25 450 1
%50 450 1
%75 450 1
%100 450 1
%125 450 1
%150 450 1
%175 450 1
%200 450 1

%25 500 1
%50 500 1
%75 500 1
%100 500 1
%125 500 1
%150 500 1
%175 500 1
%200 500 1


